Structure preserving nodal continuous Finite Elements via Global Flux quadrature

Numerical methods for hyperbolic PDEs require stabilization. For linear acoustics, divergence-free vector fields should remain stationary, but classical Finite Difference methods add incompatible diffusion that dramatically restricts the set of discrete stationary states of the numerical method. Compatible diffusion should vanish on stationary states, e.g. should be a gradient of the divergence. Some Finite Element methods allow to naturally embed this grad-div structure, e.g. the SUPG method or OSS. We prove here that the particular discretization associated to them still fails to be constraint preserving. We then introduce a new framework on Cartesian grids based on surface (volume in 3D) integrated operators inspired by Global Flux quadrature and related to mimetic approaches. We are able to construct constraint-compatible stabilization operators (e.g. of SUPG-type) and show that the resulting methods are vorticity-preserving. We show that the Global Flux approach is even super-convergent on stationary states, we characterize the kernels of the discrete operators and we provide projections onto them.

==> figures/Lin2D_oblique/errors_SUPG_GF_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
20,0.5818114280700684,0.24361658824146254,0.24361658824146246,0.3674250496068625,0.0,0.0,0.0
40,1.3011536598205566,0.16064084691122943,0.16064084691122937,0.23810919944616904,0.6007735915682375,0.6007735915682375,0.6258266263262018
80,4.447322845458984,0.05800870269961902,0.058008702699619004,0.08446072194867131,1.4694975199028693,1.4694975199028688,1.4952708767040008
160,26.002690076828003,0.01605532464463736,0.016055324644637364,0.022377279289608105,1.853217518218969,1.853217518218968,1.9162459400745082
320,158.964919090271,0.0040132572353431895,0.004013257235343193,0.0056220474666920815,2.0002063014356666,2.0002063014356657,1.9928670994148197


==> figures/Lin2D_oblique/errors_SUPG_GF_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
10,0.8392612934112549,0.3568151372121958,0.35681513721219577,0.42219846581643683,0.0,0.0,0.0
20,2.101381540298462,0.044207903311363685,0.044207903311363705,0.04242125869942114,3.012800603173761,3.0128006031737606,3.315062002791978
40,8.163445949554443,0.006919351247219157,0.006919351247219165,0.005774696799074982,2.6755956285038267,2.675595628503826,2.87697032351949
80,42.97548985481262,0.0012812772540946313,0.001281277254094637,0.0010932002624249456,2.4330540857190854,2.4330540857190806,2.40118748840111
160,361.19090723991394,0.00019388439561855475,0.00019388439561855337,0.00017393729813884462,2.7243140916362223,2.724314091636239,2.6519184769301845


==> figures/Lin2D_oblique/errors_SUPG_GF_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
6,0.6956167221069336,0.15362350679513267,0.1536235067951327,0.19876478262422706,0.0,0.0,0.0
13,2.084700345993042,0.07235234992129441,0.07235234992129438,0.08492548675482586,0.9738318193711094,0.9738318193711101,1.0997917795847085
26,10.84467363357544,0.000795205651221581,0.0007952056512215587,0.0008208415015717618,6.507568054755001,6.5075680547550405,6.692950096640774
53,68.32766509056091,3.489567082190409e-05,3.489567082187944e-05,3.4211621995942194e-05,4.3895791704043505,4.389579170405303,4.461928192569764
106,555.1083641052246,2.05877326850856e-06,2.058773268484946e-06,1.7387175110143708e-06,4.083191205241023,4.083191205256551,4.2983910423618745


==> figures/Lin2D_oblique/errors_SUPG_GF_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
5,1.1657638549804688,0.4123363748441253,0.4123363748441252,0.5096155113757279,0.0,0.0,0.0
10,3.4862611293792725,0.0032571231574919316,0.003257123157491923,0.003134219517779559,6.984079654450814,6.9840796544508175,7.34515915158673
20,19.190399646759033,0.00014207129593571687,0.00014207129593570258,0.00011122168738942736,4.518911264338641,4.518911264338783,4.8165961931026615
40,125.67973375320435,8.533063525612486e-06,8.533063525607166e-06,5.757793565297564e-06,4.05740750349211,4.057407503492864,4.271778255158338
80,1024.4996676445007,5.286951048153936e-07,5.286951047929171e-07,3.538635846187997e-07,4.012555914416246,4.01255591447668,4.024250855046218


==> figures/Lin2D_oblique/errors_SUPG_GF_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
4,1.0920374393463135,0.19908534731785543,0.1990853473178554,0.16758705101049204,0.0,0.0,0.0
8,3.667219400405884,0.040833100683318885,0.040833100683319905,0.00594860506141742,2.285576013952348,2.2855760139523116,4.8162154716987065
16,20.10749101638794,3.7281979398742714e-05,3.728197939877048e-05,4.5374891104299606e-05,10.097044949688316,10.097044949687277,7.034513407352274
32,157.82938885688782,3.7677287149540526e-07,3.7677287151023284e-07,3.966004988548316e-07,6.628639556927513,6.6286395568718115,6.838063878318831
64,2106.4636867046356,5.3767362549774926e-09,5.376736271678626e-09,5.541277931008912e-09,6.130820576302407,6.130820571877907,6.16132395263882


==> figures/Lin2D_oblique/errors_SUPG_GF_ord7.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
3,1.2463343143463135,0.18881000916827909,0.18881000916827917,0.2177322847428263,0.0,0.0,0.0
6,4.041295766830444,0.001906155125228516,0.0019061551252285037,0.0021330029992189157,6.630125904130617,6.630125904130627,6.67352553774906
13,29.319091796875,5.303285108057177e-06,5.30328510807289e-06,5.198864468419085e-06,7.610700939117307,7.6107009391134675,7.781847623534904
26,241.2890980243683,7.512355213681985e-08,7.512355214568241e-08,6.593790451214444e-08,6.1414772196655845,6.141477219499659,6.300944695907213
53,3502.6322417259216,1.0653829731362866e-09,1.0653829706140938e-09,8.953892701446886e-10,5.975607161261695,5.975607164751436,6.036560082668639


==> figures/Lin2D_oblique/errors_SUPG_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
20,0.5348069667816162,0.317168667414258,0.31716866741425787,0.4530904397359748,0.0,0.0,0.0
40,1.1994421482086182,0.34363931106988704,0.34363931106988704,0.49756730942884125,-0.11564482836536936,-0.11564482836536996,-0.13509265223167846
80,3.6629321575164795,0.12457187696320912,0.1245718769632091,0.1825490072340221,1.4639166790287985,1.463916679028799,1.4466078794523263
160,20.43726396560669,0.034197356767538684,0.03419735676753868,0.04740286806706556,1.8650216822570391,1.8650216822570391,1.9452375670914444
320,130.756840467453,0.008487814225540779,0.00848781422554078,0.012003489080824646,2.0104198333499617,2.010419833349961,1.9815205325413392


==> figures/Lin2D_oblique/errors_SUPG_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
10,0.8751327991485596,0.21720616435911894,0.21720616435911894,0.2827053211683057,0.0,0.0,0.0
20,2.152381658554077,0.022906062635336774,0.022906062635336778,0.02831699899887675,3.2452636501301892,3.2452636501301884,3.3195587547150875
40,6.428489685058594,0.0037612713915219837,0.0037612713915219985,0.0037000756313034684,2.6064371807350386,2.6064371807350333,2.9360417129283505
80,33.896037101745605,0.0006967775328977145,0.0006967775328977359,0.000588352751415608,2.4324503955272028,2.432450395527164,2.6528014619307676
160,223.14549136161804,0.00010700399374084224,0.00010700399374086964,8.847922882798944e-05,2.7030334622448176,2.703033462244492,2.7332706769503017


==> figures/Lin2D_oblique/errors_SUPG_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
6,0.6362171173095703,0.11126377858298259,0.1112637785829826,0.14519769290121637,0.0,0.0,0.0
13,1.8082785606384277,0.0263886931127103,0.026388693112710283,0.03701504553813709,1.86107987246447,1.8610798724644708,1.7677051495345522
26,6.615342617034912,0.0004946991120129046,0.0004946991120128819,0.0007027745015854885,5.7372247835776315,5.737224783577696,5.718906145535827
53,42.60727787017822,2.243564428053868e-05,2.24356442805158e-05,3.303900505043496e-05,4.3433289134428685,4.343328913444236,4.292849047891328
106,345.8293504714966,1.32650952398379e-06,1.3265095239593534e-06,1.7173738406270333e-06,4.080085675353356,4.080085675378462,4.265894214772189


==> figures/Lin2D_oblique/errors_SUPG_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
5,1.0643506050109863,0.4436394813755401,0.44363948137554,0.624375198697072,0.0,0.0,0.0
10,2.778154134750366,0.0023511742504670075,0.002351174250466997,0.003097276846120139,7.559862488476015,7.5598624884760195,7.655269079570907
20,12.468431949615479,0.00010356580596219454,0.00010356580596217526,0.00014868994017091023,4.50476180802234,4.504761808022602,4.380621394000136
40,74.8326940536499,5.718912001686446e-06,5.718912001669742e-06,7.967221316261197e-06,4.178663234149134,4.178663234153079,4.222086581721823
80,598.9771783351898,3.3739210531733967e-07,3.3739210530240627e-07,4.943441995583278e-07,4.083242585286257,4.083242585345899,4.010488841731527


==> figures/Lin2D_oblique/errors_SUPG_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
4,1.0210282802581787,0.058354712272187435,0.05835471227218739,0.09320048300493632,0.0,0.0,0.0
8,2.886625289916992,0.0029884834753265517,0.002988483475326572,0.005095729354280099,4.287363690868336,4.287363690868324,4.19297687162177
16,12.842622995376587,2.6481260102599794e-05,2.6481260102615166e-05,3.721178792019114e-05,6.818297981271139,6.8182979812703115,7.09738513509701
32,87.94883179664612,2.7894150412408904e-07,2.789415041303389e-07,3.766559328496605e-07,6.568865352659002,6.568865352627516,6.626368645339091
64,1019.182891368866,3.91646528310283e-09,3.916465293818649e-09,5.485588106162705e-09,6.154266630984965,6.15426662706994,6.101457144445672


==> figures/Lin2D_oblique/errors_SUPG_ord7.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
3,1.1125783920288086,0.05550836698934793,0.05550836698934798,0.0694401231024568,0.0,0.0,0.0
6,2.9036598205566406,0.0011342337746460976,0.0011342337746460937,0.0015687944784362807,5.612915323799809,5.6129153237998155,5.468041237350867
13,16.95450520515442,4.045929753485976e-06,4.045929753506779e-06,5.948088738416668e-06,7.289284718623125,7.28928471861647,7.2103798725077315
26,128.27815771102905,5.955858871162863e-08,5.955858871814897e-08,7.866601289626682e-08,6.08601789291864,6.0860178927681154,6.240541896638048
53,1567.7560288906097,8.194144850497123e-10,8.194144937193565e-10,1.0634272606592205e-09,6.018188120780255,6.01818810607809,6.042884293287942


==> figures/LinAc2D_smooth_vortex/div_disc_davide_ord2_N010.csv <==
Disc div all, disc div not bord 
 8.6557e-17, 8.2395e-17

==> figures/LinAc2D_smooth_vortex/div_disc_davide_ord2_N020.csv <==
Disc div all, disc div not bord 
 4.3271e-16, 4.3247e-16

==> figures/LinAc2D_smooth_vortex/div_disc_davide_ord3_N010.csv <==
Disc div all, disc div not bord 
 1.3752e-16, 1.335e-16

==> figures/LinAc2D_smooth_vortex/div_disc_davide_ord3_N020.csv <==
Disc div all, disc div not bord 
 7.7935e-17, 7.5214e-17

==> figures/LinAc2D_smooth_vortex/div_disc_davide_ord4_N010.csv <==
Disc div all, disc div not bord 
 3.6586e-17, 3.5009e-17

==> figures/LinAc2D_smooth_vortex/div_disc_davide_ord4_N020.csv <==
Disc div all, disc div not bord 
 5.6244e-17, 5.4609e-17

==> figures/LinAc2D_smooth_vortex/div_disc_davide_ord5_N010.csv <==
Disc div all, disc div not bord 
 2.6003e-17, 2.4918e-17

==> figures/LinAc2D_smooth_vortex/div_disc_davide_ord6_N010.csv <==
Disc div all, disc div not bord 
 2.1007e-17, 2.0217e-17

==> figures/LinAc2D_smooth_vortex/div_disc_mario_ord2_N010.csv <==
Disc div all, disc div not bord 
 2.1719e-09, 0.047946

==> figures/LinAc2D_smooth_vortex/div_disc_mario_ord2_N020.csv <==
Disc div all, disc div not bord 
 1.3736e-11, 0.021707

==> figures/LinAc2D_smooth_vortex/div_disc_mario_ord3_N010.csv <==
Disc div all, disc div not bord 
 9.9659e-09, 0.0047597

==> figures/LinAc2D_smooth_vortex/div_disc_mario_ord3_N020.csv <==
Disc div all, disc div not bord 
 1.4572e-11, 0.00040231

==> figures/LinAc2D_smooth_vortex/div_disc_mario_ord4_N010.csv <==
Disc div all, disc div not bord 
 1.3806e-08, 0.00053905

==> figures/LinAc2D_smooth_vortex/div_disc_mario_ord4_N020.csv <==
Disc div all, disc div not bord 
 1.0094e-11, 7.819e-05

==> figures/LinAc2D_smooth_vortex/div_disc_mario_ord5_N010.csv <==
Disc div all, disc div not bord 
 1.1209e-08, 0.0001214

==> figures/LinAc2D_smooth_vortex/div_disc_mario_ord6_N010.csv <==
Disc div all, disc div not bord 
 1.2334e-08, 3.3336e-05

==> figures/LinAc2D_smooth_vortex/divergenceGF_discretization_error_ord2.csv <==
N,err,ord,err_nbr,ord_nbr
20,0.025612657115057953,0.0,0.025612657115057953,0.0
40,0.011698389718488383,1.1305469724215864,0.011698389718488383,1.1305469724215864
80,0.00409050925488183,1.5159575865037358,0.00409050925488183,1.5159575865037358
160,0.001145247145271936,1.8366214984208311,0.001145247145271936,1.8366214984208311
320,0.00029576982611266686,1.9531121826986608,0.00029576982611266686,1.9531121826986608


==> figures/LinAc2D_smooth_vortex/divergenceGF_discretization_error_ord3.csv <==
N,err,ord,err_nbr,ord_nbr
10,0.013614284490770723,0.0,0.013614283822615522,0.0
20,0.003113472099551193,2.128524906316965,0.003113472099551193,2.1285248355130815
40,0.0005561153165498489,2.4850683734272754,0.0005561153165498489,2.4850683734272754
80,5.189647581288401e-05,3.421675596000253,5.189647581288401e-05,3.421675596000253
160,3.686228279192937e-06,3.8154192498814217,3.686228279192937e-06,3.8154192498814217


==> figures/LinAc2D_smooth_vortex/divergenceGF_discretization_error_ord4.csv <==
N,err,ord,err_nbr,ord_nbr
6,0.004720818402235255,0.0,0.004651782024875063,0.0
13,0.0017249688983389279,1.302103364024894,0.0017249688983389279,1.2830500916600012
26,0.00017657754805700549,3.288196529733718,0.00017657754805700549,3.288196529733718
53,1.2345233557341874e-05,3.7356183362702353,1.2345233557341874e-05,3.7356183362702353
106,9.92643877562746e-07,3.6365340935176285,9.92643877562746e-07,3.6365340935176285


==> figures/LinAc2D_smooth_vortex/divergenceGF_discretization_error_ord5.csv <==
N,err,ord,err_nbr,ord_nbr
5,0.004051853933332175,0.0,0.003989379491395466,0.0
10,0.0011689572355929833,1.7933600146959272,0.001168957170043952,1.7709422956481295
20,8.980762091759032e-05,3.7022404672102303,8.980762091759032e-05,3.7022403863114066
40,4.521581191003768e-06,4.311938600190623,4.521581191003768e-06,4.311938600190623
80,1.5606148813394959e-07,4.856640902234455,1.5606148813394959e-07,4.856640902234455


==> figures/LinAc2D_smooth_vortex/divergenceGF_discretization_error_ord6.csv <==
N,err,ord,err_nbr,ord_nbr
4,0.004977225631173409,0.0,0.004917169528827037,0.0
8,0.000705040356622437,2.819564044705197,0.0007048608279583561,2.802417759496096
16,5.0072327029764154e-05,3.8156204309769053,5.0072327029764154e-05,3.815253022086695
32,1.7730087902777115e-06,4.819741909874638,1.7730087902777115e-06,4.819741909874638
64,3.3472186322192285e-08,5.727093091216865,3.3472186322192285e-08,5.727093091216865


==> figures/LinAc2D_smooth_vortex/divergenceGF_discretization_error_ord7.csv <==
N,err,ord,err_nbr,ord_nbr
3,0.003918052040006274,0.0,0.0038766837660903857,0.0
6,0.00043197333958163006,3.1811223793988312,0.0004291417320394007,3.175296946075302
13,4.5405180583482504e-05,2.9135632764799384,4.5405180583482504e-05,2.9050574353807965
26,9.8540066425654e-07,5.526002659327679,9.8540066425654e-07,5.526002659327679
53,1.1578440550337556e-08,6.239725335651994,1.1578440550337556e-08,6.239725335651994


==> figures/LinAc2D_smooth_vortex/divergenceGF_discretization_error_ord8.csv <==
N,err,ord,err_nbr,ord_nbr
2,0.004033935012203612,0.0,0.003987518456397449,0.0
5,0.0005692001172268595,2.137166150528604,0.000566628697062216,2.1294771122568448
11,3.845540035351262e-05,3.417728174298347,3.8455400352519274e-05,3.41198551981791
22,7.695390837402872e-07,5.643047801426171,7.695390837402872e-07,5.643047801388905
45,4.703830139300408e-09,7.123074234380604,4.703830139300408e-09,7.123074234380604


==> figures/LinAc2D_smooth_vortex/divergenceSimple_discretization_error_ord2.csv <==
N,err,ord,err_nbr,ord_nbr
20,0.07806037775689167,0.0,0.07806037775689167,0.0
40,0.031217748575732843,1.3222239505248867,0.031217748575732843,1.3222239505248867
80,0.008995042005911258,1.7951645700491292,0.008995042005911258,1.7951645700491292
160,0.002351057243171631,1.93582035279808,0.002351057243171631,1.93582035279808
320,0.0005955168277966176,1.9810954852459612,0.0005955168277966176,1.9810954852459612


==> figures/LinAc2D_smooth_vortex/divergenceSimple_discretization_error_ord3.csv <==
N,err,ord,err_nbr,ord_nbr
10,0.03228013774690443,0.0,0.03228013774399825,0.0
20,0.013081740382569611,1.303092246535759,0.013081740382569611,1.3030922464058734
40,0.004420926932926889,1.5651336930174888,0.004420926932926889,1.5651336930174888
80,0.0012328578594808031,1.84234241433776,0.0012328578594808031,1.84234241433776
160,0.0003184982612141936,1.9526490744693412,0.0003184982612141936,1.9526490744693412


==> figures/LinAc2D_smooth_vortex/divergenceSimple_discretization_error_ord4.csv <==
N,err,ord,err_nbr,ord_nbr
6,0.01296447408135749,0.0,0.01291666805172317,0.0
13,0.004713988085966164,1.3084477589957917,0.004713988085966164,1.303669787412902
26,0.0009620252017276634,2.29280151914042,0.0009620252017276634,2.29280151914042
53,0.00012464350427552587,2.869413395332588,0.00012464350427552587,2.869413395332588
106,1.5442954498244605e-05,3.0127870034932527,1.5442954498244605e-05,3.0127870034932527


==> figures/LinAc2D_smooth_vortex/divergenceSimple_discretization_error_ord5.csv <==
N,err,ord,err_nbr,ord_nbr
5,0.006540189797113664,0.0,0.006523534113093053,0.0
10,0.002611975774797309,1.3241909870868211,0.002611975774361165,1.3205122375433251
20,0.0003161713715982576,3.04636286956557,0.0003161713715982576,3.0463628693246703
40,2.5127729971438356e-05,3.6533544919991914,2.5127729971438356e-05,3.6533544919991914
80,1.7820009490618243e-06,3.81771033431559,1.7820009490618243e-06,3.81771033431559


==> figures/LinAc2D_smooth_vortex/divergenceSimple_discretization_error_ord6.csv <==
N,err,ord,err_nbr,ord_nbr
4,0.0069370529780927075,0.0,0.006915659206880807,0.0
8,0.0014122062036817378,2.2963721429406476,0.001412173158985115,2.291949775927025
16,0.00014582042087303627,3.2756860837750708,0.00014582042087303627,3.275652325264739
32,8.36898395922366e-06,4.122996478116979,8.36898395922366e-06,4.122996478116979
64,3.0342873607862e-07,4.785622855341149,3.0342873607862e-07,4.785622855341149


==> figures/LinAc2D_smooth_vortex/divergenceSimple_discretization_error_ord7.csv <==
N,err,ord,err_nbr,ord_nbr
3,0.005863663853033583,0.0,0.005849286692602912,0.0
6,0.0008353159049958015,2.8114085869553374,0.0008344566789943037,2.8093516431891357
13,9.911740990731184e-05,2.7567676569175923,9.911740990731184e-05,2.755436608194355
26,3.859218584300143e-06,4.682757823231872,3.859218584300143e-06,4.682757823231872
53,7.398706805075119e-08,5.552310246127194,7.398706805075119e-08,5.552310246127194


==> figures/LinAc2D_smooth_vortex/divergenceSimple_discretization_error_ord8.csv <==
N,err,ord,err_nbr,ord_nbr
2,0.006463525882466256,0.0,0.006439865619248219,0.0
5,0.0008409317794211154,2.2257343012423894,0.0008399052933797985,2.2230649530126034
11,8.085723258623298e-05,2.970135884487685,8.08572325862253e-05,2.9685867851526777
22,2.113467781537478e-06,5.257692802191736,2.113467781537478e-06,5.257692802191598
45,2.4803016340937083e-08,6.21156462530726,2.4803016340937083e-08,6.21156462530726


==> figures/LinAc2D_smooth_vortex/divergence_discretization_error_ord2.csv <==
N,err,ord
20,0.025612657115057953,0.0
40,0.011698389718488383,1.1305469724215862
80,0.00409050925488183,1.5159575865037358
160,0.0011452471452719354,1.8366214984208322
320,0.00029576982611266675,1.9531121826986602


==> figures/LinAc2D_smooth_vortex/divergence_discretization_error_ord3.csv <==
N,err,ord
10,0.013614284490770723,0.0
20,0.003113472099551193,2.1285249063169647
40,0.0005561153165498489,2.4850683734272754
80,5.1896475812884155e-05,3.4216755960002496
160,3.6862282791929322e-06,3.8154192498814274


==> figures/LinAc2D_smooth_vortex/divergence_discretization_error_ord4.csv <==
N,err,ord
6,0.004720818402235255,0.0
13,0.0017249688983389279,1.3021033640248938
26,0.00017657754805700549,3.288196529733718
53,1.2345233557341937e-05,3.735618336270229
106,9.926438775628227e-07,3.6365340935175245


==> figures/LinAc2D_smooth_vortex/divergence_discretization_error_ord5.csv <==
N,err,ord
5,0.004051853933332175,0.0
10,0.0011689572355929833,1.793360014695927
20,8.980762091759032e-05,3.7022404672102303
40,4.521581191003795e-06,4.311938600190614
80,1.560614881339314e-07,4.8566409022346315


==> figures/LinAc2D_smooth_vortex/divergence_discretization_error_ord6.csv <==
N,err,ord
4,0.004977225631173409,0.0
8,0.000705040356622437,2.819564044705197
16,5.0072327029764154e-05,3.8156204309769053
32,1.7730087902776937e-06,4.819741909874653
64,3.34721863221876e-08,5.727093091217053


==> figures/LinAc2D_smooth_vortex/divergence_discretization_error_ord7.csv <==
N,err,ord
3,0.003918052040006274,0.0
6,0.00043197333958163006,3.1811223793988312
13,4.5405180583482504e-05,2.9135632764799384
26,9.854006642565495e-07,5.5260026593276645
53,1.1578440550331954e-08,6.239725335652689


==> figures/LinAc2D_smooth_vortex/divergence_discretization_error_ord8.csv <==
N,err,ord
2,0.004033935012203612,0.0
5,0.0005692001172268595,2.137166150528604
11,3.845540035351262e-05,3.417728174298347
22,7.695390837402863e-07,5.643047801426172
45,4.7038301393022815e-09,7.123074234380045


==> figures/LinAc2D_smooth_vortex/divergence_discretization_error_ord_all.csv <==
p,1,1,2,2,2,3,3,3,4,4,4,5,5,5,6,6,6,7,7,7
N,err,ord,N,err,ord,N,err,ord,N,err,ord,N,err,ord,N,err,ord,N,err,ord
20,0.025612657115058,0,10,0.0136142844907707,0,6,0.00472081840223526,0,5,0.00405185393333217,0,4,0.00497722563117341,0,3,0.00391805204000627,0,2,0.00403393501220361,0
40,0.0116983897184884,1.13054697242159,20,0.00311347209955119,2.12852490631696,13,0.00172496889833893,1.30210336402489,10,0.00116895723559298,1.79336001469593,8,0.000705040356622437,2.8195640447052,6,0.00043197333958163,3.18112237939883,5,0.000569200117226859,2.1371661505286
80,0.00409050925488183,1.51595758650374,40,0.000556115316549849,2.48506837342728,26,0.000176577548057005,3.28819652973372,20,8.98076209175903E-05,3.70224046721023,16,5.00723270297642E-05,3.81562043097691,13,4.54051805834825E-05,2.91356327647994,11,3.84554003535126E-05,3.41772817429835
160,0.00114524714527194,1.83662149842083,80,5.18964758128842E-05,3.42167559600025,53,1.23452335573419E-05,3.73561833627023,40,4.5215811910038E-06,4.31193860019061,32,1.77300879027769E-06,4.81974190987465,26,9.8540066425655E-07,5.52600265932766,22,7.69539083740286E-07,5.64304780142617
320,0.000295769826112667,1.95311218269866,160,3.68622827919293E-06,3.81541924988143,106,9.92643877562823E-07,3.63653409351752,80,1.56061488133931E-07,4.85664090223463,64,3.34721863221876E-08,5.72709309121705,53,1.1578440550332E-08,6.23972533565269,45,4.70383013930228E-09,7.12307423438005


==> figures/LinAc2D_smooth_vortex/errors_SUPG_GF_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,0.5273807048797607,0.0015973187221324922,0.0015973187221324963,0.0008162036265830501,0.0,0.0,0.0,0.0015973187221324922,0.0015973187221324963,0.0008162036265830501,0.0,0.0,0.0
40,1.2591123580932617,0.0003128280453589258,0.0003128280453589271,0.0001746556043818011,2.3522104479952204,2.352210447995218,2.2244161838960843,0.0003128280453589258,0.0003128280453589271,0.0001746556043818011,2.3522104479952204,2.352210447995218,2.2244161838960843
80,3.7202157974243164,7.392144751140925e-05,7.392144751141603e-05,4.6153883424624324e-05,2.0813049449121146,2.0813049449119885,1.9199889893404625,7.392144751140925e-05,7.392144751141603e-05,4.6153883424624324e-05,2.0813049449121146,2.0813049449119885,1.9199889893404625
160,21.77367663383484,1.8426745672823722e-05,1.842674567283001e-05,1.1721645175034074e-05,2.004191706836698,2.004191706836338,1.977276971085367,1.8426745672823722e-05,1.842674567283001e-05,1.1721645175034074e-05,2.004191706836698,2.004191706836338,1.977276971085367
320,153.6945378780365,4.59991532984498e-06,4.599915329845645e-06,2.8909979079244734e-06,2.0021220896978886,2.0021220896981724,2.0195356014869326,4.59991532984498e-06,4.599915329845645e-06,2.8909979079244734e-06,2.0021220896978886,2.0021220896981724,2.0195356014869326


==> figures/LinAc2D_smooth_vortex/errors_SUPG_GF_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.7524623870849609,0.0019088434707862153,0.0019088434707862198,0.0009073400374910299,0.0,0.0,0.0,0.002297722083085386,0.0022977220830854026,0.0010491534560198214,0.0,0.0,0.0
20,1.9391381740570068,0.0002117401074344133,0.00021174010743441675,8.685944169247371e-05,3.1723323304679054,3.1723323304678854,3.384888736133203,0.0002514542681267289,0.00025145426812673985,9.675399656811365e-05,3.191836363196839,3.1918363631967868,3.4387606459418696
40,7.67298150062561,1.7630980531376595e-05,1.7630980531374342e-05,5.9246786817680025e-06,3.5861099517483064,3.5861099517485147,3.873873861277456,1.925493325578282e-05,1.9254933255774068e-05,6.415886737377832e-06,3.706996014217983,3.706996014218702,3.9146006765918977
80,47.70324492454529,1.144068361324957e-06,1.1440683613241918e-06,4.5679618469473366e-07,3.9458675461775754,3.945867546178356,3.6971144071810285,1.1690384285029135e-06,1.169038428502829e-06,4.660301744971732e-07,4.041833862391931,4.041833862391379,3.7831533988945396
160,337.300918340683,7.137519002153003e-08,7.137519002187728e-08,3.2142582165409055e-08,4.0026067682268,4.002606768218816,3.828992863622221,6.611813477855849e-08,6.611813478558928e-08,3.234202813608114e-08,4.144132518389341,4.144132518235826,3.8489413127291527


==> figures/LinAc2D_smooth_vortex/errors_SUPG_GF_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
6,0.6297986507415771,0.001567624858206931,0.0015676248582069232,0.000672069672191756,0.0,0.0,0.0,0.002216079617169071,0.002216079617169084,0.0006706239643119263,0.0,0.0,0.0
13,2.0023467540740967,0.00018961800525522089,0.00018961800525521972,6.675317436708196e-05,2.7319361079346027,2.731936107934604,2.9867956073133843,0.00019395972277200956,0.0001939597227719924,7.7527399851926e-05,3.1503832236880416,3.150383223688164,2.790488056689183
26,9.986813068389893,1.1285335970857049e-05,1.128533597085422e-05,3.6074239627726104e-06,4.070574688306223,4.070574688306577,4.209795553016978,1.0781883198164882e-05,1.0781883198139125e-05,3.855139509536517e-06,4.169076005857391,4.16907600586071,4.32985130564009
53,58.38334918022156,4.0592997649627835e-07,4.059299764954851e-07,1.0974605975254568e-07,4.668773347120067,4.668773347122459,4.90396341172431,1.6068712557783888e-07,1.6068712555394093e-07,1.1757204618666315e-07,5.905912215285134,5.905912215490604,4.9004968155992294
106,457.11248087882996,1.3364679019383032e-08,1.3364679018508578e-08,1.8826980829816055e-09,4.924733788125263,4.924733788216839,5.865223670793756,3.194489507565944e-09,3.1944894984813126e-09,1.916090655712129e-09,5.652525132120001,5.652525136008238,5.93923545627008


==> figures/LinAc2D_smooth_vortex/errors_SUPG_GF_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.8384373188018799,0.0016027938021739782,0.0016027938021739743,0.0007291842352363194,0.0,0.0,0.0,0.0018339811676711742,0.001833981167671073,0.000700614976681356,0.0,0.0,0.0
10,2.4308054447174072,0.0001951741715444616,0.0001951741715444663,5.546842840869539e-05,3.037754785156262,3.037754785156224,3.716544615878164,0.0001482810615289601,0.00014828106152900045,5.732657634011131e-05,3.628572571096063,3.6285725710955905,3.6113458021739753
20,15.166597604751587,7.591475023091374e-06,7.5914750230922984e-06,1.8125967922396553e-06,4.684238107228834,4.684238107228693,4.935536908180385,3.987720213139841e-06,3.987720213185477e-06,1.876983421201941e-06,5.2166263474274475,5.21662634741133,4.9327163084523855
40,123.63859868049622,1.8555015212524868e-07,1.855501521237866e-07,3.802838899296864e-08,5.354499139469971,5.354499139481515,5.574837403554104,7.82074296549617e-08,7.820742964467024e-08,3.643939139418094e-08,5.67211471140112,5.672114711607477,5.686773233490526
80,797.2769958972931,3.294320386160903e-09,3.2943203875626256e-09,6.752435898109706e-10,5.815684503725612,5.815684503100382,5.815524973675544,9.526515513448188e-10,9.526515804730166e-10,6.679020582443695e-10,6.35921323876303,6.3592131944614545,5.769718493299919


==> figures/LinAc2D_smooth_vortex/errors_SUPG_GF_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,2.2960312366485596,0.002032736291430827,0.002032736291430828,0.0009834862713185883,0.0,0.0,0.0,0.0017416871119665634,0.0017416871119666144,0.0005880447141299144,0.0,0.0,0.0
8,7.249702453613281,0.0001463168263138494,0.0001463168263138335,3.380073745198874e-05,3.7962554724304347,3.7962554724305924,4.862778285625666,0.00016166283604528468,0.0001616628360451107,2.8597845524503627e-05,3.429425504811947,3.429425504813542,4.361947491911277
16,35.615102767944336,6.24663664985855e-06,6.2466366498573175e-06,1.316869901832641e-06,4.549872262893155,4.549872262893283,4.681869994161992,2.8302066067468396e-06,2.830206606774323e-06,1.227898159833043e-06,5.835936877428605,5.835936877413043,4.541643647140355
32,389.12427973747253,1.0846115597108751e-07,1.0846115596942263e-07,2.193158397046141e-08,5.847829257834445,5.847829257856306,5.907959001626307,4.7197980253433876e-08,4.719798023204856e-08,2.0817635189583633e-08,5.906038440707358,5.906038441375051,5.882240907479487
64,2352.7532691955566,1.1085614353609014e-09,1.1085614372955487e-09,1.1315948131275884e-10,6.612345916330573,6.612345913790654,7.598508732681593,2.0143011626463099e-10,2.014301400236408e-10,1.0884941267245016e-10,7.872301913314919,7.872301742493021,7.579328759536831


==> figures/LinAc2D_smooth_vortex/errors_SUPG_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,0.5041923522949219,0.004359964539215515,0.004359964539215513,0.002063311341524025,0.0,0.0,0.0,0.004359964539215515,0.004359964539215513,0.002063311341524025,0.0,0.0,0.0
40,1.1066603660583496,0.0011681729380557987,0.0011681729380558009,0.00041904733674324356,1.9000625324722782,1.9000625324722749,2.2997764027767205,0.0011681729380557987,0.0011681729380558009,0.00041904733674324356,1.9000625324722782,1.9000625324722749,2.2997764027767205
80,3.252274990081787,0.0002437417907185855,0.00024374179071859096,9.471968159821888e-05,2.26082833426272,2.2608283342626905,2.145377087497785,0.0002437417907185855,0.00024374179071859096,9.471968159821888e-05,2.26082833426272,2.2608283342626905,2.145377087497785
160,15.147962808609009,4.7905657966954876e-05,4.790565796693379e-05,2.3504738666203616e-05,2.347085666649328,2.3470856666499955,2.010712591092243,4.7905657966954876e-05,4.790565796693379e-05,2.3504738666203616e-05,2.347085666649328,2.3470856666499955,2.010712591092243
320,114.4721519947052,1.0109000676927196e-05,1.0109000676942688e-05,5.779502341989344e-06,2.244555670623014,2.2445556706201684,2.023934463794353,1.0109000676927196e-05,1.0109000676942688e-05,5.779502341989344e-06,2.244555670623014,2.2445556706201684,2.023934463794353


==> figures/LinAc2D_smooth_vortex/errors_SUPG_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.7071511745452881,0.00506413639367307,0.005064136393673042,0.0018681788595449915,0.0,0.0,0.0,0.005101185759811794,0.005101185759811743,0.0017965791826773168,0.0,0.0,0.0
20,1.764652967453003,0.0016089975524627644,0.001608997552462748,0.0004451379261317928,1.6541541302639224,1.654154130263929,2.0693082553710216,0.0017238708443455312,0.001723870844345517,0.0004530713940741275,1.5651809484258716,1.5651809484258694,1.9874422120155049
40,5.988199472427368,0.0004161891447691924,0.0004161891447691876,6.950127719385943e-05,1.9508508898365478,1.9508508898365495,2.6791410299241765,0.0004944066092870131,0.0004944066092870029,7.243413062803487e-05,1.8018817544382488,1.8018817544382668,2.6449968512790716
80,35.270785331726074,0.00010332678469564278,0.00010332678469563935,1.2196264897270999e-05,2.01002505389785,2.0100250538978814,2.510600099366552,0.00012925910265918053,0.0001292591026591674,1.3583861863720134e-05,1.9354321481870393,1.935432148187156,2.4147759556595045
160,249.8596510887146,2.320576880054317e-05,2.3205768800537614e-05,2.426301129279677e-06,2.1546588831606215,2.1546588831609195,2.3296088702871742,2.9323259729980182e-05,2.932325972996391e-05,2.7169286343939682e-06,2.1401484861287474,2.1401484861294016,2.3218451172236234


==> figures/LinAc2D_smooth_vortex/errors_SUPG_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
6,0.5813133716583252,0.00732406606454551,0.007324066064545455,0.002606915949086336,0.0,0.0,0.0,0.007403339947106821,0.007403339947106791,0.002751839566886749,0.0,0.0,0.0
13,1.6962215900421143,0.0012059558910710517,0.0012059558910710705,0.0003252146823202025,2.3330531754712998,2.33305317547127,2.692013539462406,0.0014097623300242238,0.0014097623300242384,0.00036387992581636715,2.1450230246312754,2.1450230246312567,2.6166935084662657
26,6.713020086288452,0.00018400913283921096,0.00018400913283920866,1.630408321182347e-05,2.712327862545206,2.712327862545247,4.318087166693765,0.000248928331558889,0.0002489283315588881,1.9300133748406252e-05,2.5016496172236025,2.501649617223623,4.236779713735564
53,39.30875897407532,1.6928155642968706e-05,1.6928155642966354e-05,1.0424102521534312e-06,3.350214313806471,3.350214313806648,3.861131499572536,2.2038857833227885e-05,2.2038857833220353e-05,1.1800249358801024e-06,3.4040629197725845,3.4040629197730596,3.923890201361973
106,287.04150319099426,1.2903363593014101e-06,1.2903363592996604e-06,6.617904691945054e-08,3.713605701942859,3.7136057019446143,3.977404853074261,1.3428934417591752e-06,1.342893441757869e-06,5.534321781536907e-08,4.036632721033643,4.036632721034552,4.4142670073531685


==> figures/LinAc2D_smooth_vortex/errors_SUPG_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.7614068984985352,0.004299822450727533,0.004299822450727547,0.0014420862349709086,0.0,0.0,0.0,0.004727750619015551,0.00472775061901558,0.0016676050936757854,0.0,0.0,0.0
10,2.1839733123779297,0.0008858300853056764,0.0008858300853056755,0.00010866243190254542,2.27917518775505,2.279175187755057,3.730232292928722,0.0013095317370832363,0.001309531737083239,0.00011095993584601108,1.8521029132905176,1.8521029132905238,3.9096669201965693
20,9.641555786132812,8.874714032334029e-05,8.874714032333379e-05,6.962437814867475e-06,3.3192574583076904,3.3192574583077947,3.964116893213654,0.00010999002205542637,0.00010999002205542992,7.629299985285921e-06,3.573606466368996,3.5736064663689517,3.862344357560076
40,63.50087356567383,5.4676961628237815e-06,5.4676961628219155e-06,2.5890535542484475e-07,4.020695652223277,4.020695652223664,4.749095824429255,5.766436530805739e-06,5.766436530801765e-06,2.541028252004884e-07,4.253548786886557,4.253548786887598,4.908066369901659
80,504.05297780036926,3.3464513988100637e-07,3.34645139875853e-07,1.4805503756282281e-08,4.030229108303898,4.0302291083256225,4.128219323446665,4.676558091085855e-07,4.67655809101345e-07,1.874778191666874e-08,3.6241610422779735,3.624161042299316,3.7606205928397065


==> figures/LinAc2D_smooth_vortex/errors_SUPG_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,2.1716468334198,0.004248075552223131,0.004248075552223118,0.0011564090838056629,0.0,0.0,0.0,0.004074666643903739,0.004074666643903672,0.0007820646921984153,0.0,0.0,0.0
8,5.710449695587158,0.000668139125135696,0.0006681391251357045,8.803284726572401e-05,2.668588976471309,2.668588976471286,3.715466106434372,0.0007239777401282508,0.0007239777401282636,9.004141114662082e-05,2.49266478949267,2.492664789492621,3.1186273795656856
16,24.09135389328003,5.3478697896367573e-05,5.347869789636452e-05,2.9325107948951616e-06,3.643112299068541,3.643112299068642,4.907833605851369,8.15372797419648e-05,8.153727974196516e-05,2.699540085998255e-06,3.1504136086377312,3.1504136086377494,5.059803122248885
32,251.43516564369202,2.874731246603477e-06,2.8747312466052472e-06,1.2190212854787961e-07,4.217465346466101,4.21746534646513,4.588341196618756,4.457580195428528e-06,4.4575801954346284e-06,1.3851877340207642e-07,4.193127167804653,4.193127167802685,4.284560217202155
64,1677.3494193553925,8.518059702221161e-08,8.51805970224866e-08,2.475705935962456e-09,5.07675843557244,5.076758435568671,5.621739545431837,1.4012537581749797e-07,1.401253758176777e-07,2.89034989898902e-09,4.991470605850598,4.991470605850721,5.582693554686033


==> figures/LinAc2D_smooth_vortex/ratios_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,0.956031094102835,2.72955201664122,2.72955201664121,2.52793699307838,,,,2.72955201664122,2.72955201664121,2.52793699307838,,,
40,0.878921058112893,3.73423340837451,3.73423340837451,2.39927792885018,0.80777743934081,0.807777439340809,1.03387865068876,3.73423340837451,3.73423340837451,2.39927792885018,0.80777743934081,0.807777439340809,1.03387865068876
80,0.874216757085299,3.29730814160485,3.29730814160462,2.05225811069418,1.08625520723883,1.08625520723889,1.11739030765731,3.29730814160485,3.29730814160462,2.05225811069418,1.08625520723883,1.08625520723889,1.11739030765731
160,0.695700733658829,2.59978939404409,2.59978939404205,2.00524229450882,1.1710884036906,1.17108840369114,1.01690993244539,2.59978939404409,2.59978939404205,2.00524229450882,1.1710884036906,1.17108840369114,1.01690993244539
320,0.744802994141171,2.19764929396383,2.19764929396687,1.99913750409408,1.12108831033461,1.12108831033303,1.00217815536611,2.19764929396383,2.19764929396687,1.99913750409408,1.12108831033461,1.12108831033303,1.00217815536611


==> figures/LinAc2D_smooth_vortex/ratios_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.939782754171662,2.65298672792026,2.65298672792024,2.05896222182685,,,,2.22010564174146,2.22010564174142,1.71240839208881,,,
20,0.910019198766558,7.59892668403011,7.5989266840299,5.12480759095604,0.521431539305323,0.521431539305328,0.611337156604721,6.85560383280799,6.85560383280764,4.68271503136484,0.490370047309768,0.490370047309775,0.577953052464094
40,0.78042667924315,23.6055586374524,23.6055586374552,11.7308095387072,0.544001973192558,0.544001973192527,0.691592221601324,25.6768799309407,25.6768799309519,11.2898081891076,0.486075989164064,0.486075989163975,0.675674754540185
80,0.739379163566665,90.3152190800723,90.3152190801297,26.6995769796577,0.509400031900461,0.509400031900368,0.679070167395991,110.568737098499,110.568737098495,29.1480307651249,0.478850000786936,0.47885000078703,0.638297129681582
160,0.740761846477837,325.123741086269,325.123741084609,75.4855697900586,0.538313905893673,0.538313905894822,0.608412956947475,443.49798777883,443.497987731424,84.0061304430977,0.516428583456723,0.516428583476011,0.60324253569283


==> figures/LinAc2D_smooth_vortex/ratios_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
6,0.923014634873922,4.67207828850256,4.67207828850255,3.87893704619144,,,,3.3407373497547,3.34073734975467,4.10340177704534,,,
13,0.847116807611308,6.35992288521265,6.35992288521279,4.87189838391529,0.85399258375597,0.853992583755959,0.90130490779845,7.2683251443978,7.26832514439852,4.69356545571452,0.680876856029018,0.680876856028985,0.937718942101792
26,0.672188418899759,16.3051532816029,16.3051532816068,4.5195916476899,0.666325536376244,0.666325536376196,1.02572372275874,23.0876486958473,23.0876486959023,5.00633860348328,0.60004893499396,0.600048934993488,0.978504667866241
53,0.673287153375433,41.7021570791136,41.7021570791893,9.49838431105269,0.717579129403026,0.717579129402697,0.787349165440633,137.153849469739,137.15384949009,10.0366113727972,0.576382241334794,0.576382241314822,0.800712733629674
106,0.627945013969291,96.5482491147009,96.5482491208872,35.1511734768666,0.754072374611856,0.754072374598191,0.678133533573493,420.378103787356,420.378104982437,28.8834025939135,0.714129106316718,0.714129105825646,0.743238256818562


==> figures/LinAc2D_smooth_vortex/ratios_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.908126202667815,2.68270469033221,2.68270469033223,1.97767061503126,,,,2.57786214076502,2.57786214076518,2.38020189287821,,,
10,0.898456648237361,4.53866450819739,4.53866450819727,1.9589960454966,0.750282807187747,0.750282807187758,1.00368290400499,8.83141598515922,8.83141598515684,1.93557583463034,0.510421902001828,0.510421902001897,1.08260663319558
20,0.635709869635638,11.6903684795634,11.6903684795611,3.84113987439239,0.708601352519918,0.708601352519961,0.80317845190122,27.5821813408576,27.5821813405428,4.06466029433571,0.685041677967083,0.685041677969191,0.783005572597356
40,0.513600722131858,29.4674841286738,29.467484128896,6.80821255595959,0.750900419907673,0.750900419906127,0.85188059859855,73.7325923668161,73.7325923764679,6.97330047178193,0.749905282828078,0.749905282800979,0.863067009775788
80,0.632218137979868,101.582451205055,101.582451160267,21.9261670598413,0.692993078582938,0.692993078661176,0.709861851188567,490.899120930854,490.899105913561,28.0696573475888,0.569907142000939,0.569907145974564,0.65178580154417


==> figures/LinAc2D_smooth_vortex/ratios_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,0.945826345372235,2.08983111588614,2.08983111588613,1.17582636131283,,,,2.33949405487819,2.33949405487808,1.32994085892869,,,
8,0.787680560978202,4.56638612228055,4.56638612228111,2.60446528395328,0.702952948201568,0.702952948201532,0.764062412102411,4.47831893735584,4.47831893736074,3.14853827255869,0.726846168839394,0.726846168839042,0.71496215517239
16,0.676436455911722,8.56119875286464,8.56119875286584,2.22687965668749,0.800706500879208,0.800706500879207,1.04826353828089,28.809656350738,28.8096563504584,2.19850487141809,0.539829966431345,0.539829966432787,1.11409073792806
32,0.64615645626977,26.5047077994429,26.5047077998661,5.5582911253498,0.721201861496877,0.721201861494015,0.77663727784091,94.4442997664973,94.4442998094191,6.65391492072001,0.709972887901225,0.709972887820628,0.728389109625581
64,0.712930438272818,76.8388600803891,76.8388599465389,21.878024777437,0.767769638765317,0.76776963905966,0.739847744235976,695.652558892468,695.65247684002,26.5536563590533,0.634054773408552,0.634054787166988,0.736568333661672


==> figures/LinAc2D_vortex/div_disc_davide_ord2_N010.csv <==
Disc div all, disc div not bord 
 3.4547e-16, 3.5232e-16

==> figures/LinAc2D_vortex/div_disc_davide_ord2_N020.csv <==
Disc div all, disc div not bord 
 3.6823e-16, 3.5307e-16

==> figures/LinAc2D_vortex/div_disc_davide_ord3_N010.csv <==
Disc div all, disc div not bord 
 2.9973e-16, 2.945e-16

==> figures/LinAc2D_vortex/div_disc_davide_ord3_N020.csv <==
Disc div all, disc div not bord 
 1.1415e-16, 1.0898e-16

==> figures/LinAc2D_vortex/div_disc_davide_ord4_N010.csv <==
Disc div all, disc div not bord 
 5.4342e-17, 5.0919e-17

==> figures/LinAc2D_vortex/div_disc_davide_ord4_N020.csv <==
Disc div all, disc div not bord 
 1.6104e-16, 1.5783e-16

==> figures/LinAc2D_vortex/div_disc_davide_ord5_N010.csv <==
Disc div all, disc div not bord 
 8.3691e-17, 8.204e-17

==> figures/LinAc2D_vortex/div_disc_davide_ord6_N010.csv <==
Disc div all, disc div not bord 
 4.3163e-17, 4.1553e-17

==> figures/LinAc2D_vortex/div_disc_mario_ord2_N010.csv <==
Disc div all, disc div not bord 
 6.6981e-09, 0.0050985

==> figures/LinAc2D_vortex/div_disc_mario_ord2_N020.csv <==
Disc div all, disc div not bord 
 5.6277e-10, 0.00030409

==> figures/LinAc2D_vortex/div_disc_mario_ord3_N010.csv <==
Disc div all, disc div not bord 
 1.2714e-08, 6.0365e-05

==> figures/LinAc2D_vortex/div_disc_mario_ord3_N020.csv <==
Disc div all, disc div not bord 
 3.0468e-10, 3.499e-06

==> figures/LinAc2D_vortex/div_disc_mario_ord4_N010.csv <==
Disc div all, disc div not bord 
 1.0352e-08, 2.0901e-05

==> figures/LinAc2D_vortex/div_disc_mario_ord4_N020.csv <==
Disc div all, disc div not bord 
 5.173e-10, 9.8078e-07

==> figures/LinAc2D_vortex/div_disc_mario_ord5_N010.csv <==
Disc div all, disc div not bord 
 1.0579e-08, 1.6177e-06

==> figures/LinAc2D_vortex/div_disc_mario_ord6_N010.csv <==
Disc div all, disc div not bord 
 1.0673e-08, 3.0554e-07

==> figures/LinAc2D_vortex/errors_SUPG_GF_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,0.3312516212463379,0.001345198270445471,0.0013451982704454672,0.0009373285812470794,0.0,0.0,0.0,0.001345198270445471,0.0013451982704454672,0.0009373285812470794,0.0,0.0,0.0
40,0.7589714527130127,0.0003348079474295804,0.0003348079474295693,0.0002029630302465458,2.006413150008093,2.0064131500081364,2.207337910219766,0.0003348079474295804,0.0003348079474295693,0.0002029630302465458,2.006413150008093,2.0064131500081364,2.207337910219766
80,2.7490711212158203,8.367835168328271e-05,8.367835168326668e-05,4.828140092161453e-05,2.000407435532828,2.0004074355330568,2.071677521464559,8.367835168328271e-05,8.367835168326668e-05,4.828140092161453e-05,2.000407435532828,2.0004074355330568,2.071677521464559
160,19.476487159729004,2.0955193305055822e-05,2.095519330505214e-05,1.191034084713444e-05,1.9975466033664897,1.997546603366467,2.0192528371193927,2.0955193305055822e-05,2.095519330505214e-05,1.191034084713444e-05,1.9975466033664897,1.997546603366467,2.0192528371193927
320,140.74788308143616,5.243826165735263e-06,5.2438261657195516e-06,2.9670979695619527e-06,1.9986160642054076,1.9986160642094766,2.0050902319198305,5.243826165735263e-06,5.2438261657195516e-06,2.9670979695619527e-06,1.9986160642054076,1.9986160642094766,2.0050902319198305


==> figures/LinAc2D_vortex/errors_SUPG_GF_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.5319461822509766,0.000320484089687698,0.0003204840896877004,0.00015050259705192039,0.0,0.0,0.0,0.00033691151913476503,0.00033691151913476546,0.0001617941716662174,0.0,0.0,0.0
20,1.3456671237945557,2.061527956150375e-05,2.0615279561507165e-05,9.313031657971423e-06,3.9584668058705637,3.958466805870336,4.014393689210717,1.9732092720431803e-05,1.973209272045754e-05,9.65360034739201e-06,4.0937538788542565,4.093753878852377,4.066948726668532
40,5.396768093109131,1.2847689288439848e-06,1.284768928844388e-06,5.503442914837695e-07,4.004133212561069,4.004133212560855,4.080844536749244,1.1205495342077819e-06,1.1205495342341748e-06,5.590224207232415e-07,4.138265641524625,4.138265641492526,4.110089049867597
80,35.91115427017212,8.006440687935199e-08,8.006440688986305e-08,3.3559522201325726e-08,4.00420407141828,4.004204071229331,4.03554035996535,6.572787891317367e-08,6.572787896193225e-08,3.369038341206358e-08,4.0915571857991795,4.091557184762933,4.052497394228207
160,276.30409264564514,5.014596995985117e-09,5.014597013848271e-09,2.108421732235143e-09,3.9969553595511087,3.9969553546012966,3.9924868030409897,4.024494048457768e-09,4.024494160094469e-09,2.1098048500739067e-09,4.02962610204092,4.029626063091778,3.9971553813593528


==> figures/LinAc2D_vortex/errors_SUPG_GF_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
6,0.4086294174194336,0.00025579218909316687,0.0002557921890931815,0.0001403832846146634,0.0,0.0,0.0,0.00016817303190218513,0.00016817303190215307,0.00012160357538020886,0.0,0.0,0.0
13,1.3274645805358887,5.66733395799543e-06,5.667333957973031e-06,2.08633554403804e-06,4.9271810271904455,4.927181027195631,5.443639776230017,3.3548136933770293e-06,3.3548136932770146e-06,2.347810340581601e-06,5.062918207922631,5.0629182079609425,5.105192538268554
26,5.964420557022095,2.2035719683569678e-07,2.203571968216199e-07,6.253789978166138e-08,4.68475429767153,4.68475429775799,5.060096624168911,1.024815240189832e-07,1.0248152397107172e-07,6.82538921683247e-08,5.032796909240985,5.032796909872455,5.10426074214281
53,43.834224462509155,7.400917434034714e-09,7.400917423056757e-09,1.3383349199554777e-09,4.76504902753304,4.765049029526091,5.39788189771623,4.758395315746489e-09,4.758395278678956e-09,1.4389579046570826e-09,4.310294817212004,4.310294827493466,5.418899671154508
106,375.2068200111389,2.978745744434526e-10,2.978745683589303e-10,5.0355220322409736e-11,4.63492723105086,4.634927258380025,4.732154037054144,2.136098198569644e-10,2.1360981272281616e-10,5.2098984411289375e-11,4.477425256491748,4.477425293436445,4.787625328120167


==> figures/LinAc2D_vortex/errors_SUPG_GF_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.6535732746124268,0.00010359548876514638,0.0001035954887651435,4.509120004940446e-05,0.0,0.0,0.0,5.49526263307727e-05,5.495262633083531e-05,4.998974202937733e-05,0.0,0.0,0.0
10,2.0368692874908447,2.274956493853025e-06,2.27495649384828e-06,1.0131074558591116e-06,5.508978414101922,5.508978414104891,5.475986798427608,1.1147322825447844e-06,1.114732282667468e-06,9.968028861087872e-07,5.623419258137966,5.623419257980832,5.648180026331645
20,12.006898164749146,8.884109623460012e-08,8.884109623785971e-08,2.0964071400014024e-08,4.678467950522985,4.678467950467043,5.594724464689815,7.360895624944037e-08,7.360895631041048e-08,2.2430854884546952e-08,3.9206721450194526,3.9206721439832504,5.473751734932037
40,79.02263951301575,3.858547462653611e-09,3.8585474618052765e-09,7.642286314327788e-10,4.525097437744755,4.525097438114876,4.7777708089062925,3.311605501394671e-09,3.3116054501416304e-09,7.366106403055411e-10,4.4742785889526875,4.474278612475965,4.928438558178433
80,701.8689098358154,1.6947056353952652e-10,1.6947055704105588e-10,2.8863807777832625e-11,4.508951242932738,4.508951297936729,4.726670767494901,1.4872812437680583e-10,1.487280797237203e-10,2.8493189737820306e-11,4.476781429606947,4.476781840423324,4.692213195310057


==> figures/LinAc2D_vortex/errors_SUPG_GF_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,1.4383516311645508,6.842466937585629e-05,6.842466937586335e-05,2.215251909014484e-05,0.0,0.0,0.0,4.573621186201167e-05,4.5736211862062044e-05,1.0469701384879101e-05,0.0,0.0,0.0
8,4.8930275440216064,2.2652789487212545e-06,2.265278948719825e-06,9.172177690375762e-07,4.916755937348649,4.916755937349708,4.594062650849814,1.348900926159408e-06,1.3489009262764759e-06,8.954504964789418e-07,5.083480583862318,5.0834805837387,3.547462806944701
16,31.773321866989136,7.434226260734467e-08,7.434226260942396e-08,1.4870424222175218e-08,4.929362308596704,4.929362308555443,5.946746594001555,5.8248456836470836e-08,5.824845690608272e-08,1.4713594336036539e-08,4.533420749866221,4.533420748267286,5.927392051340063
32,233.2999062538147,3.3393088513972977e-09,3.339308856223941e-09,6.68156290843801e-10,4.476561158306005,4.476561156261082,4.4761163866652875,2.7890576993986637e-09,2.7890577269997774e-09,6.561801753250761e-10,4.3843701433331885,4.384370130780113,4.486913903232576
64,2581.52454328537,1.498046363656082e-10,1.4980463844070424e-10,2.978243926091038e-11,4.4783953537187005,4.478395335819742,4.487651783737128,1.2456856151417524e-10,1.2456875940054192e-10,2.9160834948797194e-11,4.48476586730757,4.484763589758909,4.491988074068034


==> figures/LinAc2D_vortex/errors_SUPG_GF_ord7.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
3,2.2636351585388184,0.00010073390590130585,0.00010073390590129055,6.247391961765738e-05,0.0,0.0,0.0,8.85663716694698e-05,8.856637166928852e-05,4.95323156269296e-05,0.0,0.0,0.0
6,6.011392593383789,4.137121932810338e-06,4.137121932816158e-06,2.6290171999313474e-06,4.605778071260592,4.605778071258344,4.570658561816096,3.0444417853296143e-06,3.044441785486023e-06,2.040509116111031e-06,4.862509385021575,4.862509384944503,4.601369007225316
13,64.23581051826477,7.061567276593947e-08,7.061567276209581e-08,2.8415979838365846e-08,5.264558665323971,5.264558665396188,5.855500412900171,6.225731142217345e-08,6.225731149474473e-08,3.0026883265332324e-08,5.030842901323915,5.030842899882753,5.45643650723488
26,535.311193227768,3.926277277366901e-09,3.926277276432802e-09,1.1330325759519328e-09,4.168754451396775,4.168754451661479,4.648441217222689,3.4269308834708603e-09,3.4269308744336457e-09,1.07669041202332e-09,4.183254275394722,4.183254280880978,4.801579346709644
53,5310.5615928173065,1.47951421890434e-10,1.479514130683977e-10,2.8137527436661007e-11,4.603460119923328,4.603460203313391,5.188953703160372,1.225069311218374e-10,1.2250687794378356e-10,2.649605167865746e-11,4.677442256609941,4.6774428624057585,5.20173477737426


==> figures/LinAc2D_vortex/errors_SUPG_GF_ord8.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
2,1.3250441551208496,0.00026767826766821456,0.00026767826766823196,0.00015559550308088122,0.0,0.0,0.0,0.0001910610963966094,0.00019106109639680665,1.2415866449747394e-14,0.0,0.0,0.0
5,9.12740421295166,4.397185762777965e-06,4.39718576277288e-06,2.1913558184821624e-06,4.484189226968336,4.4841892269696695,4.652168918738195,3.7735605995961804e-06,3.7735605997865273e-06,2.136119104719415e-06,4.283110267222438,4.283110267168514,-20.69570350368907
11,96.13475680351257,8.216429515818267e-08,8.216429516710354e-08,4.0463046391593236e-08,5.047830578741891,5.047830578602721,5.062907399061148,6.616423895417274e-08,6.616423905513984e-08,4.150394402669491e-08,5.1285388078120535,5.128538805940596,4.998314046852756
22,803.7443163394928,4.0297907552559245e-09,4.029790756762021e-09,1.0741771600867426e-09,4.349734766218621,4.349734765836065,5.235301085513142,2.613184562194085e-09,2.61318456702523e-09,1.0437432827341927e-09,4.662170739790957,4.662170739325327,5.313409621135734
45,7568.331828594208,1.6050052381538407e-10,1.6050052299199355e-10,3.753989256008562e-11,4.504027782352853,4.504027790043922,4.686713444559934,1.383787348643214e-10,1.3837872489982974e-10,3.663813297853043e-11,4.105992515947947,4.105992619155785,4.680527496900171


==> figures/LinAc2D_vortex/errors_SUPG_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,0.33334898948669434,0.002942095284776905,0.002942095284776906,0.0018862008503358976,0.0,0.0,0.0,0.002942095284776905,0.002942095284776906,0.0018862008503358976,0.0,0.0,0.0
40,0.707744836807251,0.0006848963069499436,0.0006848963069499386,0.0003973758713344763,2.102886485272554,2.102886485272565,2.246907128319563,0.0006848963069499436,0.0006848963069499386,0.0003973758713344763,2.102886485272554,2.102886485272565,2.246907128319563
80,2.281557083129883,0.00016806573035239075,0.00016806573035237315,9.4501829864544e-05,2.026860001034114,2.0268600010342546,2.0720901047827507,0.00016806573035239075,0.00016806573035237315,9.4501829864544e-05,2.026860001034114,2.0268600010342546,2.0720901047827507
160,15.326915979385376,4.1921177937316276e-05,4.1921177937288284e-05,2.350476402324833e-05,2.0032744194273944,2.003274419428207,2.0073890682730875,4.1921177937316276e-05,4.1921177937288284e-05,2.350476402324833e-05,2.0032744194273944,2.003274419428207,2.0073890682730875
320,97.82058310508728,1.0484021674977254e-05,1.0484021674971125e-05,5.893196449895377e-06,1.9994870140785532,1.9994870140784338,1.9958309322362917,1.0484021674977254e-05,1.0484021674971125e-05,5.893196449895377e-06,1.9994870140785532,1.9994870140784338,1.9958309322362917


==> figures/LinAc2D_vortex/errors_SUPG_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
10,0.4987921714782715,0.005394592439981615,0.005394592439981587,0.0018895064927819155,0.0,0.0,0.0,0.006775106586736723,0.006775106586736673,0.001799352004850503,0.0,0.0,0.0
20,1.1499676704406738,0.0014515933824236563,0.0014515933824236402,0.0005094240065758595,1.8938765836706384,1.8938765836706468,1.8910706227963767,0.001824046554688788,0.0018240465546887621,0.00050720250112043,1.8931010917642042,1.8931010917642137,1.826843681885097
40,4.04280161857605,0.0002914819156114068,0.0002914819156113763,9.142232563267975e-05,2.316159102629762,2.3161591026298973,2.47824852383579,0.00037375207329514766,0.0003737520732950879,9.285421250312586e-05,2.2869890640894117,2.286989064089622,2.449522592435014
80,24.54685378074646,4.998372813301859e-05,4.998372813300055e-05,1.4697440400222053e-05,2.543875960442323,2.5438759604426924,2.6369815915662556,6.429554873697694e-05,6.4295548736917e-05,1.4653240740223998e-05,2.5392908158176555,2.53929081581877,2.66374759289922
160,179.86752796173096,7.634099708975643e-06,7.634099708945687e-06,2.1921285581654605e-06,2.7109285768082847,2.710928576813425,2.745160614356822,9.760798369877224e-06,9.760798369785104e-06,2.071699401353572e-06,2.7196478005825337,2.7196478005948044,2.8223331775658083


==> figures/LinAc2D_vortex/errors_SUPG_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
6,0.39234209060668945,0.0046270344672936095,0.004627034467293598,0.0020310011041151706,0.0,0.0,0.0,0.00569030720553956,0.005690307205539537,0.002369051545534809,0.0,0.0,0.0
13,1.1859636306762695,0.00016942105734405618,0.00016942105734406705,5.67484579756355e-05,4.277454230104398,4.277454230104311,4.627137105515719,0.00019011074712125175,0.00019011074712126742,5.90086117504596e-05,4.395961180919656,4.395961180919544,4.775749946217678
26,4.365818500518799,7.881461666407168e-06,7.881461666366683e-06,1.835976153891105e-06,4.426006176840966,4.426006176848469,4.949961964712778,7.479930993245037e-06,7.479930993226913e-06,1.247184746158148e-06,4.667671320371277,4.667671320374892,5.5641784242619
53,28.632176876068115,4.5656721606724873e-07,4.5656721604594643e-07,9.772501835573394e-08,3.999650689653357,3.999650689711657,4.11849625016791,3.9198219675488796e-07,3.919821967624571e-07,3.629372908633266e-08,4.140384119890449,4.140384119859933,4.966332603127267
106,225.27177953720093,2.9423791928538284e-08,2.9423791917270202e-08,5.950887487576477e-09,3.95577218223465,3.9557721827198296,4.037551204115328,2.368356205530999e-08,2.3683562144995846e-08,1.187219269537009e-09,4.048830144146574,4.048830138711178,4.934061979107638


==> figures/LinAc2D_vortex/errors_SUPG_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
5,0.6091656684875488,0.0006641980759969228,0.0006641980759969431,0.00023899686969536016,0.0,0.0,0.0,0.0009871085125681218,0.0009871085125681834,0.0002799203241155763,0.0,0.0,0.0
10,1.661278247833252,5.525922041789049e-05,5.525922041788562e-05,1.734608188519292e-05,3.5873264294915375,3.5873264294917084,3.7843099921010284,6.698016831798414e-05,6.698016831792818e-05,1.9307326242544637e-05,3.8814027818837373,3.8814027818850327,3.8577959472388392
20,7.70231819152832,2.316648388581342e-06,2.3166483885407583e-06,5.398082139560424e-07,4.576104209566136,4.576104209591283,5.006019085286512,3.2209354231036203e-06,3.2209354230578017e-06,6.453216952591611e-07,4.378182360105089,4.3781823601244065,4.90298604890496
40,47.83307957649231,1.0614597743162177e-07,1.0614597735677357e-07,1.7070208222048642e-08,4.447917490265026,4.44791749125706,4.982894368095569,1.518086098241456e-07,1.518086097187983e-07,2.213397209838496e-08,4.407154215631028,4.407154216611661,4.865684247335178
80,381.2454137802124,5.275026262747216e-09,5.275026152043799e-09,5.991767837458833e-10,4.33072761228513,4.33072764154469,4.832355121319951,7.649572156834152e-09,7.649572005206768e-09,7.942221569519448e-10,4.31073074564803,4.310730773243517,4.800575956749894


==> figures/LinAc2D_vortex/errors_SUPG_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
4,1.4193000793457031,0.0007444254107621781,0.0007444254107621407,0.00026515198343161233,0.0,0.0,0.0,0.0009689293088754617,0.0009689293088753909,0.000288823067394298,0.0,0.0,0.0
8,3.788489580154419,2.1929811448016354e-05,2.19298114480373e-05,6.681321367046312e-06,5.085161989326004,5.085161989324553,5.310542276995237,2.8259238867639212e-05,2.8259238867620428e-05,7.568781044854396e-06,5.099596899504194,5.099596899505047,5.253981187819686
16,19.581838846206665,6.707175856948198e-07,6.707175857164469e-07,8.015084263613969e-08,5.031044168689356,5.0310441686442156,6.381271955249348,1.0219891825685324e-06,1.0219891825553144e-06,7.972453423826445e-08,4.7892707777485315,4.789270777766231,6.568893398014699
32,137.11528754234314,3.452031894551795e-08,3.452031895503735e-08,2.065283372833881e-09,4.280187729629198,4.280187729277876,5.278306038454815,5.382234795258501e-08,5.38223479595882e-08,2.075995571026289e-09,4.247030787008242,4.247030786801863,5.263148493143544
64,1278.042946100235,1.707462015345733e-09,1.7074620162444645e-09,5.107424296480343e-11,4.337520404744333,4.337520404382803,5.3376000187753,2.4356749376787875e-09,2.4356749402262432e-09,5.087961747798689e-11,4.46581181783791,4.465811816516724,5.350571731371955


==> figures/LinAc2D_vortex/errors_SUPG_ord7.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
3,1.9901950359344482,0.0013417798009994837,0.0013417798009994113,0.0006174690138826706,0.0,0.0,0.0,0.0016037627847090975,0.0016037627847089253,0.0007026808265781916,0.0,0.0,0.0
6,4.347280502319336,8.671684363645101e-05,8.671684363658897e-05,3.3334387512384645e-05,3.9516918748703613,3.9516918748679886,4.211283616195981,0.00010876393163544203,0.00010876393163564819,4.030499920979047e-05,3.8821886525272595,3.8821886525243703,4.123838834672747
13,33.29553556442261,2.147470131246443e-06,2.147470131528353e-06,8.011322770273035e-07,4.783246302062054,4.7832463018943265,4.821996232255639,2.572990312601549e-06,2.572990312893342e-06,9.116927851145253e-07,4.842421063005419,4.842421062861198,4.90038446295624
26,255.1980972290039,3.363072126938155e-08,3.363072120016474e-08,9.817543875237155e-09,5.996714534803393,5.996714537962054,6.350534518791633,4.8312860820037464e-08,4.83128607420681e-08,1.0702191795371493e-08,5.7348949313500555,5.734894933841949,6.412569564413792
53,2900.585344314575,1.0160993335077112e-09,1.0160994444580029e-09,8.496031110802941e-11,4.9136360321610875,4.913635875953244,6.669155963956057,1.5443104473939856e-09,1.5443105228621496e-09,9.214264615887487e-11,4.834516503086441,4.834516432203699,6.676350514955258


==> figures/LinAc2D_vortex/errors_SUPG_ord8.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
2,1.197850227355957,0.0025490231653613883,0.002549023165361426,0.0009575252221549934,0.0,0.0,0.0,0.0038139397943599486,0.003813939794360011,1.233021167053739e-14,0.0,0.0,0.0
5,6.003941059112549,4.286790296302947e-05,4.286790296306347e-05,1.8928166382679704e-05,4.458565373429558,4.4585653734287085,4.282157211027931,5.5532551897357353e-05,5.553255189739643e-05,2.448748844744754e-05,4.615836965264157,4.615836965263407,-23.36526488760692
11,48.139644145965576,1.1730210075500421e-06,1.1730210075829756e-06,5.051297615391854e-07,4.56402725798936,4.564027257954757,4.595798338400642,1.5937517333080574e-06,1.5937517333315162e-06,5.934025561297655e-07,4.503577150144307,4.503577150126531,4.718130316283988
22,413.842568397522,2.175114995652899e-08,2.1751149964544725e-08,2.0507085915650302e-09,5.752993364006725,5.752993363515568,7.94438773813581,3.432990879081965e-08,3.432990878434095e-08,2.1942418635384926e-09,5.536817076485275,5.5368170767787745,8.079144773442488
45,3309.354215860367,9.605275279046528e-10,9.605275275744156e-10,4.690288288064843e-11,4.359770696967957,4.359770697963357,5.279144423537367,1.4629831897459739e-09,1.4629831844255101e-09,4.9066808746866646e-11,4.409517842376115,4.409517847194319,5.310652115273425


==> figures/LinAc2D_vortex_long/div_err_time_SUPG_GF_ord_2_N_0040.csv <==
t,div
0.0,0.011698389718488383
3.0324999999999465,0.0001561076803421421
6.065000000000248,9.366256613306167e-07
9.097500000000332,3.6925078401883285e-08
12.129999999999729,1.2694182724037109e-08
15.162499999999126,4.858263539578639e-09
18.195000000000082,3.094355445195786e-09
21.227500000001633,2.8138595355499677e-09
24.260000000003185,2.5923022205763933e-09
27.292500000004736,2.326670974651117e-09
30.325000000006288,2.055882817172065e-09
33.357500000005906,1.8028404467681889e-09
36.39000000000315,1.575286027341684e-09
39.42250000000039,1.3741092635487905e-09
42.45499999999763,1.1976248706222528e-09
45.487499999994874,1.0433641038607785e-09
48.519999999992116,9.087669204793411e-10
51.55249999998936,7.91433326337053e-10
54.5849999999866,6.891977057801834e-10
57.61749999998384,6.001421593561043e-10
60.649999999981084,5.225790964147522e-10
63.682499999978326,4.550322893839834e-10
66.71499999997557,3.9621192998910384e-10
69.74749999997282,3.449926924863466e-10
72.77999999997006,3.0039320512640555e-10
75.8124999999673,2.615583464895732e-10
78.84499999996454,2.277436193023467e-10
81.87749999996178,1.9830043222891362e-10
84.90999999995903,1.7266337422643363e-10
87.94249999995627,1.5034078743259151e-10
90.97499999995351,1.3090387554670233e-10
94.00749999995075,1.1398008369792478e-10
97.039999999948,9.924388936127536e-11
100.0024999999453,8.668961325235921e-11


==> figures/LinAc2D_vortex_long/div_err_time_SUPG_GF_ord_3_N_0020.csv <==
t,div
0.0,0.003113472099551193
3.0349999999999575,8.824330036273666e-06
6.069999999999893,4.460440387349572e-08
9.105000000000024,8.02627625365155e-10
12.140000000000498,2.656057098143571e-10
15.175000000000972,9.431432303206965e-11
18.21000000000066,3.34939193704287e-11
21.245000000000058,1.1894734021212483e-11
24.279999999999454,4.22418555959613e-12
27.31499999999885,1.5001382050983575e-12
30.349999999998246,5.32741728412308e-13
33.38499999999863,1.892055192628515e-13
36.42000000000018,6.727390785301031e-14
39.45500000000173,2.414150256758518e-14
42.490000000003285,9.081425463523234e-15
45.52500000000484,4.5369936898923565e-15
48.56000000000639,3.651857849081732e-15
51.59500000000794,3.7946522064618514e-15
54.630000000009495,3.5661966138202665e-15
57.66500000001105,3.2808134718339524e-15
60.7000000000126,3.4147251705437325e-15
63.73500000001415,3.3796634885374905e-15
66.77000000001176,3.354777051545841e-15
69.805000000009,3.3611143177402443e-15
72.84000000000624,3.221205439096734e-15
75.87500000000348,3.4418337925704404e-15
78.91000000000072,2.941601059018167e-15
81.94499999999796,6.2948060415626255e-15
84.9799999999952,5.982545680589687e-15
88.01499999999244,6.102754828802857e-15
91.04999999998968,5.9315551368108805e-15
94.08499999998692,5.8043648433835185e-15
97.11999999998416,5.838431746998886e-15
100.00499999998154,5.941781895617939e-15


==> figures/LinAc2D_vortex_long/div_err_time_SUPG_GF_ord_4_N_0013.csv <==
t,div
0.0,0.0017249688983389279
3.030769230769221,3.117173418402396e-07
6.061538461538441,7.183283746175154e-10
9.092307692307662,1.3087210157139162e-12
12.123076923076882,2.3611086624247234e-15
15.153846153846102,1.1697139126676013e-15
18.184615384615824,1.1472201296720466e-15
21.215384615385744,1.2336309469371506e-15
24.246153846155664,1.4643368114410255e-15
27.276923076925584,1.192363136313441e-15
30.307692307695504,1.194211413667814e-15
33.338461538465424,1.3632375884729614e-15
36.369230769235344,1.3419891153306028e-15
39.400000000005264,1.4016282526175002e-15
42.430769230775184,1.3925432651258274e-15
45.4615384615451,1.3267647702813804e-15
48.49230769231502,1.1582790149493801e-15
51.52307692308494,1.133982431476395e-15
54.55384615385486,1.1773253434801261e-15
57.58461538462478,1.399552445287262e-15
60.6153846153947,1.1358804866464094e-15
63.64615384616462,1.1718774468501777e-15
66.67692307693454,1.2926737651409027e-15
69.70769230770446,1.2225920282278441e-15
72.73846153847438,1.2130643139804869e-15
75.7692307692443,1.3777139588145891e-15
78.80000000001422,1.2286167654139601e-15
81.83076923078414,1.331522942048745e-15
84.86153846155406,1.3535218903051996e-15
87.89230769232398,1.2040816639517002e-15
90.9230769230939,1.177107817764398e-15
93.95384615386382,1.1695136493234596e-15
96.98461538463374,1.3872231708266693e-15
100.00000000001904,1.117133734009191e-15


==> figures/LinAc2D_vortex_long/div_err_time_SUPG_ord_2_N_0040.csv <==
t,div
0.0,0.031217748575732843
3.0324999999999465,0.00013364053682631295
6.065000000000248,7.19803505509257e-05
9.097500000000332,5.627562539461329e-05
12.129999999999729,4.677114181034896e-05
15.162499999999126,4.0288674102934935e-05
18.195000000000082,3.55315308841368e-05
21.227500000001633,3.1856596947672806e-05
24.260000000003185,2.8910371037763647e-05
27.292500000004736,2.6483199709831602e-05
30.325000000006288,2.444219883557299e-05
33.357500000005906,2.2698146984837515e-05
36.39000000000315,2.1188239030786034e-05
39.42250000000039,1.9866597804359094e-05
42.45499999999763,1.869874794435265e-05
45.487499999994874,1.765821192900716e-05
48.519999999992116,1.6724303412264485e-05
51.55249999998936,1.588063312075323e-05
54.5849999999866,1.5114061009772383e-05
57.61749999998384,1.441394083892799e-05
60.649999999981084,1.3771563806128343e-05
63.682499999978326,1.317974189816329e-05
66.71499999997557,1.2632491705295756e-05
69.74749999997282,1.2124791840380423e-05
72.77999999997006,1.165239514183542e-05
75.8124999999673,1.1211682063931926e-05
78.84499999996454,1.0799545452232122e-05
81.87749999996178,1.0413299342381142e-05
84.90999999995903,1.0050606331965595e-05
87.94249999995627,9.709419427085851e-06
90.97499999995351,9.387935177453197e-06
94.00749999995075,9.08455571964156e-06
97.039999999948,8.797857869927721e-06
100.0024999999453,8.532665059292211e-06


==> figures/LinAc2D_vortex_long/div_err_time_SUPG_ord_3_N_0020.csv <==
t,div
0.0,0.013081740382569611
3.0349999999999575,0.0002272767107675909
6.069999999999893,0.00010402705721884176
9.105000000000024,6.205417929348976e-05
12.140000000000498,4.118656869798786e-05
15.175000000000972,2.9089132506248485e-05
18.21000000000066,2.153710021238937e-05
21.245000000000058,1.6531696525275257e-05
24.279999999999454,1.3025942579413574e-05
27.31499999999885,1.0452421330528555e-05
30.349999999998246,8.493080200789728e-06
33.38499999999863,6.961126661611046e-06
36.42000000000018,5.740573178894795e-06
39.45500000000173,4.755174883287565e-06
42.490000000003285,3.952140675186874e-06
45.52500000000484,3.2932905466729504e-06
48.56000000000639,2.7500399705045274e-06
51.59500000000794,2.3004139693207623e-06
54.630000000009495,1.927179859941435e-06
57.66500000001105,1.6166230342658343e-06
60.7000000000126,1.35770875014125e-06
63.73500000001415,1.1414858609131828e-06
66.77000000001176,9.606486915377334e-07
69.805000000009,8.092064513286657e-07
72.84000000000624,6.822284608766064e-07
75.87500000000348,5.756445387995761e-07
78.91000000000072,4.860866194700583e-07
81.94499999999796,4.10761850248071e-07
84.9799999999952,3.473501686272185e-07
88.01499999999244,2.939211580094179e-07
91.04999999998968,2.488662535264689e-07
94.08499999998692,2.108432653297466e-07
97.11999999998416,1.7873085214858361e-07
100.00499999998154,1.5282813929945394e-07


==> figures/LinAc2D_vortex_long/div_err_time_SUPG_ord_4_N_0013.csv <==
t,div
0.0,0.004713988085966164
3.030769230769221,7.33178456341923e-05
6.061538461538441,2.3372184428296835e-05
9.092307692307662,1.2010755505698357e-05
12.123076923076882,6.8866756860167464e-06
15.153846153846102,4.092010447867741e-06
18.184615384615824,2.4770470958854116e-06
21.215384615385744,1.5175264615087452e-06
24.246153846155664,9.377707351165015e-07
27.276923076925584,5.834034066871849e-07
30.307692307695504,3.649291940232896e-07
33.338461538465424,2.293209479931602e-07
36.369230769235344,1.446803929377313e-07
39.400000000005264,9.160331828477285e-08
42.430769230775184,5.818329327837668e-08
45.4615384615451,3.706381175989122e-08
48.49230769231502,2.3673584753419753e-08
51.52307692308494,1.5158245450590033e-08
54.55384615385486,9.727934436421164e-09
57.58461538462478,6.256040074494869e-09
60.6153846153947,4.030968531551395e-09
63.64615384616462,2.6018194529273883e-09
66.67692307693454,1.6820259748379088e-09
69.70769230770446,1.0889538661088906e-09
72.73846153847438,7.059022156616722e-10
75.7692307692443,4.581199892773456e-10
78.80000000001422,2.976177669473583e-10
81.83076923078414,1.9352332831973752e-10
84.86153846155406,1.2593805810519296e-10
87.89230769232398,8.201402951164161e-11
90.9230769230939,5.344291276087121e-11
93.95384615386382,3.484399042097795e-11
96.98461538463374,2.2728706666351403e-11
100.00000000001904,1.486418520331797e-11


==> figures/LinAc2D_vortex_long/errors_SUPG_GF_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,34.90976858139038,0.12288009631870987,0.12288009631870843,5.9394647498588025e-05,0.0,0.0,0.0,0.12288009631870987,0.12288009631870843,5.9394647498588025e-05,0.0,0.0,0.0
40,75.76157784461975,0.03074367387675063,0.030743673876751643,7.116638680590855e-07,1.9988897691556566,1.9988897691555925,6.382993123838309,0.03074367387675063,0.030743673876751643,7.116638680590855e-07,1.9988897691556566,1.9988897691555925,6.382993123838309
80,352.07322549819946,0.007726967469664708,0.007726967469668042,8.072213036331471e-08,1.992315348380801,1.992315348380226,3.1401598359651293,0.007726967469664708,0.007726967469668042,8.072213036331471e-08,1.992315348380801,1.992315348380226,3.1401598359651293
160,2049.5851521492004,0.0019390882636470834,0.0019390882635172146,1.8585182863468158e-08,1.9945238505554608,1.9945238506527065,2.11881136632338,0.0019390882636470834,0.0019390882635172146,1.8585182863468158e-08,1.9945238505554608,1.9945238506527065,2.11881136632338
320,10980.650077342987,0.00048582530573667334,0.0004858253050937776,4.2740163738434036e-09,1.9968689293561557,1.9968689311686603,2.1204885431302727,0.00048582530573667334,0.0004858253050937776,4.2740163738434036e-09,1.9968689293561557,1.9968689311686603,2.1204885431302727


==> figures/LinAc2D_vortex_long/errors_SUPG_GF_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
10,56.92382836341858,0.030176557615062244,0.03017655761505921,3.777975652187547e-06,0.0,0.0,0.0
15,93.70500421524048,0.006155090035843746,0.006155090035828427,2.693691426286155e-07,3.920894709896864,3.9208947099027545,6.513164349487341
20,142.38965916633606,0.001947496136760744,0.0019474961367721862,6.058848978780892e-08,4.000022881978092,4.000022881949017,5.18620352691458


==> figures/LinAc2D_vortex_long/errors_SUPG_GF_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
6,45.8021719455719,0.023024638130406592,0.023024638130461347,1.2250262470512401e-06,0.0,0.0,0.0
10,89.97839546203613,0.0019714423780059775,0.0019714423780246362,5.252626434243056e-08,4.811425474510913,4.811425474497041,6.165321559249916
13,136.5361328125,0.0005378047464469541,0.0005378047463291145,6.61725154396905e-09,4.951227479739105,4.951227480610323,7.896018967306704


==> figures/LinAc2D_vortex_long/errors_SUPG_GF_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
5,75.54649567604065,0.00971468613041844,0.009714686130348519,2.284214823722405e-07,0.0,0.0,0.0
7,121.05968689918518,0.0012895530746978193,0.001289553074739661,1.3963325238360445e-08,6.001514687318389,6.001514687200567,8.306059040067609
10,224.5077919960022,0.0002077778559312801,0.0002077778559253998,2.939859248760086e-09,5.118333950773778,5.118333950944094,4.36832636383464


==> figures/LinAc2D_vortex_long/errors_SUPG_GF_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
4,172.4266438484192,0.006510492883869391,0.0065104928838893425,3.285667276797502e-08,0.0,0.0,0.0
6,320.1518406867981,0.0009207144375720705,0.0009207144375652246,7.4134830902138645e-09,4.824140163424368,4.824140163450264,3.6719669372350467
8,564.4256296157837,0.00021242414079969228,0.00021242414080501862,2.148921618837837e-09,5.097867164942021,5.097867164829017,4.304523487675703


==> figures/LinAc2D_vortex_long/errors_SUPG_GF_ord7.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
3,235.06388521194458,0.008326595014647125,0.008326595014519125,1.784162542934748e-06,0.0,0.0,0.0
5,527.281158208847,0.0008242823578247322,0.0008242823578588492,4.3003601792172146e-08,4.527370287971218,4.527370287860099,7.292939845578991
6,768.7302086353302,0.0003442903454352157,0.00034429034564446853,8.952401283115422e-09,4.7883959802493745,4.78839597714283,8.607660587703569


==> figures/LinAc2D_vortex_long/errors_SUPG_GF_ord8.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
2,195.2360715866089,0.021726272762102285,0.021726272762135082,9.069835306984781e-07,0.0,0.0,0.0
4,583.7771418094635,0.0011581781080631872,0.001158178108050551,1.514232922003099e-08,4.229511657629161,4.2295116576470795,5.904417308641689
5,961.9492933750153,0.00039822835900740766,0.0003982283589847546,7.547864922299587e-09,4.784264835538658,4.784264835744687,3.1200962160950674


==> figures/LinAc2D_vortex_long/errors_SUPG_ord2.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p,err vert u,err vert v,err vert p,ord vert u,ord vert v,ord vert p
20,37.93755841255188,5.443551503141222,5.443551503141227,0.010394950596071465,0.0,0.0,0.0,5.443551503141222,5.443551503141227,0.010394950596071465,0.0,0.0,0.0
40,85.58484315872192,1.1232912540354973,1.123291254035502,0.002261202844027262,2.2768161600864922,2.2768161600864874,2.2007205797680713,1.1232912540354973,1.123291254035502,0.002261202844027262,2.2768161600864922,2.2768161600864874,2.2007205797680713
80,275.56147718429565,0.1615711020957754,0.16157110209577272,0.0003107681734351961,2.797490955186857,2.797490955186887,2.86317975032813,0.1615711020957754,0.16157110209577272,0.0003107681734351961,2.797490955186857,2.797490955186887,2.86317975032813
160,1534.3250982761383,0.021323099772700506,0.021323099772697317,3.951491685397932e-05,2.9216801016927874,2.921680101692979,2.9753694836039206,0.021323099772700506,0.021323099772697317,3.951491685397932e-05,2.9216801016927874,2.921680101692979,2.9753694836039206
320,7669.110568284988,0.0028718331562685223,0.002871833156278123,4.957915507241932e-06,2.8923733391631568,2.8923733391581177,2.9945917821501347,0.0028718331562685223,0.002871833156278123,4.957915507241932e-06,2.8923733391631568,2.8923733391581177,2.9945917821501347


==> figures/LinAc2D_vortex_long/errors_SUPG_ord3.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
10,55.238929271698,1.3796028601011712,1.379602860101133,0.0016219275688953401,0.0,0.0,0.0
15,91.33015155792236,0.5966419144439644,0.5966419144438986,0.000541568528778958,2.0673389949027183,2.0673389949029226,2.705290650842278
20,130.26239228248596,0.33270396917957623,0.3327039691795081,0.00026050283167586855,2.0302412555533214,2.0302412555536495,2.543974584560432


==> figures/LinAc2D_vortex_long/errors_SUPG_ord4.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
6,44.34112548828125,0.6165374878508084,0.6165374878507579,0.00023404950729225476,0.0,0.0,0.0
10,82.74244093894958,0.15973490441343735,0.15973490441367946,0.0001719703852771626,2.6439619935552563,2.643961993552129,0.6033573197932435
13,118.66085243225098,0.07427861825708049,0.07427861825700116,0.00010390273295721201,2.9184327400193615,2.918432740029209,1.9204867053999168


==> figures/LinAc2D_vortex_long/errors_SUPG_ord5.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
5,69.92879986763,0.08540509255852866,0.08540509255850956,4.499492439608862e-05,0.0,0.0,0.0
7,108.90844702720642,0.07497429769172059,0.07497429769159165,7.720131128417344e-05,0.3871355770662005,0.38713557707064694,-1.604491222346059
10,180.1152627468109,0.015877630274714408,0.015877630274632924,1.501018216695484e-05,4.351957338429133,4.351957338438701,4.591541088935061


==> figures/LinAc2D_vortex_long/errors_SUPG_ord6.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
4,156.09530329704285,0.1490453785654034,0.14904537856528371,5.556822542602271e-05,0.0,0.0,0.0
6,271.2978723049164,0.014348426814539662,0.014348426814528541,4.511985794916046e-06,5.772655797886893,5.7726557978868245,6.19257770062535
8,421.56869745254517,0.0047669456096038065,0.004766945609547433,3.4991651858573262e-06,3.830390023170108,3.8303900232085217,0.8836593188289755


==> figures/LinAc2D_vortex_long/errors_SUPG_ord7.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
3,214.1071743965149,0.11573696313672883,0.11573696313711362,9.877576168583103e-05,0.0,0.0,0.0
5,422.46573185920715,0.011049693369210285,0.011049693369263244,1.7624372750728615e-05,4.598276338668743,4.598276338665869,3.374085809222042
6,563.7289781570435,0.006182255221647632,0.0061822552213970415,1.1202361249821048e-05,3.185139272061186,3.185139272309794,2.485488745627308


==> figures/LinAc2D_vortex_long/errors_SUPG_ord8.csv <==
N,comp time,err u,err v,err p,ord u,ord v,ord p
2,178.7174150943756,0.3402735745064057,0.34027357450631823,0.0001477667463095099,0.0,0.0,0.0
4,453.30345940589905,0.012927668777465755,0.01292766877748402,1.3528976543470091e-05,4.7181610714076605,4.718161071405252,3.449197029561617
5,655.6757299900055,0.0041327497037523695,0.004132749703543373,4.201684851639569e-06,5.110732086636444,5.1107320868694055,5.240340529386334

